Are anonymity-seekers just like everybody else? An analysis of contributions to Wikipedia from Tor

User-generated content sites routinely block contributions from users of privacy-enhancing proxies like Tor because of a perception that proxies are a source of vandalism, spam, and abuse. Although these blocks might be effective, collateral damage in the form of unrealized valuable contributions from anonymity seekers is invisible. One of the largest and most important user-generated content sites, Wikipedia, has attempted to block contributions from Tor users since as early as 2005. We demonstrate that these blocks have been imperfect and that thousands of attempts to edit on Wikipedia through Tor have been successful. We draw upon several data sources and analytical techniques to measure and describe the history of Tor editing on Wikipedia over time and to compare contributions from Tor users to those from other groups of Wikipedia users. Our analysis suggests that although Tor users who slip through Wikipedia's ban contribute content that is more likely to be reverted and to revert others, their contributions are otherwise similar in quality to those from other unregistered participants and to the initial contributions of registered users.

==> ieee_sp_full_reviews-20190902.txt <==
Dear Benjamin Mako,

Thank you for submitting paper:

       Title: Tor Users Contributing to Wikipedia: Just Like Everybody
              Else?
     Authors: Chau Tran (New York University)
              Kaylea Champion (University of Washington)
              Andrea Forte (Drexel University)
              Benjamin Mako Hill (University of Washington)
              Rachel Greenstadt (New York University)
  Paper site: https://oakland20.seclab.cs.ucsb.edu/hotcrp/paper/324?cap=0324aFlYLGyIFi4M

to the IEEE Security and Privacy ("Oakland") 2020 Symposium. The program
committee is excited about your work and thinks it has considerable
potential. However, the PC members identified sufficient concerns with the
paper that the PC reached a Revise decision. You can find more details
about what a Revise decision means in the Call-for-Papers
(https://www.ieee-security.org/TC/SP2020/cfpapers.html), but in short, it
means that rather than accept the paper in its current form, we would like
to offer you the opportunity to resubmit a revised version of the paper; we
will make every effort to ensure that it is reviewed by the same set of
reviewers.

In the comment section below, you will find a detailed list of our
expectations for a revision. If your paper meets these expectations, then
the paper will likely be Accepted. If the revision does not meet
expectations, or if the outcome of any requested experiments does not
support the paper’s hypotheses, then the paper may be Rejected.

We hope that you will choose to submit a revision. If you do, you may do so
as part of the standard submission process (using the link above) on the
first of each month for any of the upcoming monthly deadlines up to and
including December 1st, 2019.

You may also choose to withdraw your paper or not submit a revision within
three months, but in that case, we ask that you do not submit the same or
similar work again (following the same rules as for Rejected papers) for
one year from the date of your original submission (in this case July 1st).
Also, if you decide to submit your work to another venue within the next
three months, you must withdraw the paper (as your work is considered under
submission until December 1st, 2019).

When a revision is submitted, it must be accompanied by a summary of the
changes you made.  While there is no mandated format for the summary of
changes, please spend time on the summary, so that reviewers can easily
understand how your revision compares to the original submission, how you
addressed the issues raised, and any other changes you made to the paper.

Suggestions for points to include in your summary:

- Include a paragraph or two summarising the primary changes you have made
in the revision and how they address the main concerns raised by the
reviewers.
- Respond point by point to the list of expectations provided with the
Revise decision. Be clear and explicit in explaining how you have addressed
them. Also, please point to the specific locations in the paper where the
changes can be found.
- Mention whether/how you have addressed the other issues raised in the
individual reviews (not included in the list of expectations.)
- If there are points in the reviews you disagree with, and have thus not
addressed, be sure to make a convincing case explaining your reasons for
disagreement.
- Explain any other changes you may have made to the paper (not necessarily
raised in the reviews).
- Refrain from listing very minor changes (e.g., typos); it's assumed that
you have corrected them and failing to do so is a bad sign.
- You are encouraged to attach a LaTeX and/or PDF diff (e.g., produced via
latexdiff) to help the reviewers understand how you have updated your
paper, though this is less useful if you have done very heavy editing all
over the place.  Such a diff is not a substitute for a clear and precise
description of the changes in your written summary.

Finally, to submit a revision, please use the link above to upload a new
PDF consisting of: (1) Your summary of changes, (2) a PDF diff against the
original submission, and (3) your updated submission.

Best regards,

Alina Oprea and Hovav Shacham
Oakland 2020 PC co-chairs

Reviews:
===========================================================================
                           S&P 2020 Review #324A
---------------------------------------------------------------------------
Paper #324: Tor Users Contributing to Wikipedia: Just Like Everybody Else?
---------------------------------------------------------------------------

                      Overall merit: 3. Weak reject - The paper has flaws,
                                        but I will not argue against it.

              ===== Brief paper summary (2-3 sentences) =====

In this paper, the authors look at several years of Wikipedia edits performed by Tor users. While Tor is blocked by Wikipedia, the first finding is that blocks sometimes fail and people using Tor might be able to commit edits, or to revert edits from others. The second finding is that Tor editors are not "that different" from other users as hinted in the paper title.

                           ===== Strengths =====

+ looks at a societally important problem 
+ in-depth, novel measurements, which are quite informative
+ good use of statistical tests
+ interesting topic analysis

                          ===== Weaknesses =====

- high-level conclusions are not fully supported by the data presented. Some contradictions. 
- limited to English Wikipedia which in turn might bias the study toward a certain type of Tor users

              ===== Detailed comments for the author(s) =====

This paper is important - it is the first time, to my knowledge, that somebody is trying to scientifically assess whether allowing anonymous edits on Wikipedia are nefarious or not. There has been a lot of back and forth about the issue, and privacy advocates find - perhaps justifiably - that Wikipedia's very conservative policy might be overkill. This paper tries to put the debate to rest, but unfortunately, does not fully convince its audience one way or the other. 

To be more precise, the paper title, and abstract, hint that Tor users do not differ that much from regular users. This in turn suggests that the Tor ban is overkill and should probably be removed (my words, not the authors). But when reading the paper, a more nuanced picture appears. For a number of metrics, Tor users actually perform as badly or even worse, than the worst categories of users - In fact, the whole discussion in V-A substantiates that Tor edits or reversions are more problematic than those of other groups. It is for instance a bit unnerving that the authors try to subsample the data to make them say things that they don't say -- removing somewhat arbitrarily reverts from the "revert" button. As problematic as it may be, this is actually not in itself a reason to reject the paper outright, since the messaging could be fixed through a revision or shepherding. 

The more damning problem, however, is that the population studied may very well be completely biased. Editing Wikipedia over Tor is difficult, and generally doesn't work. We don't know if the people who managed to do so did it by chance, or through sheer perseverence. If the former, then we have a potentially representative sample of what would be happening if Tor edits were allowed. If the latter, then we have a problem, because this sample may be completely biased. 

Consider a simple economic proposition: the cost of doing a Wikipedia Tor edit is, in expected value, high. Thus, the edit itself should be high value to the editor, otherwise, rational actors would not be interested. In other words, banning anonymity results in disincenting people to commit edits for laughs. Removing the restiction would change this economic proposition, and thus we have no idea what the overall impact would be. 

In addition, bundling all Tor users in the same group is a bit strange. There are countries where Wikipedia is banned, partially, temporarily, or totally (see https://en.wikipedia.org/wiki/Censorship_of_Wikipedia). For these people, using Tor may be the only way to read Wikipedia, and correspondingly, to edit it. But for people from countries that have not partaken in any such censorship, the motivation for using Tor may be very different. 

In that respect, I appreciated very much the LDA/topic analysis and the debiasing of the algorithms. I lamented, however, the restriction to English-speaking Wikipedia, as it would have been very interesting to have a comparison, however brief it may be, with, e.g., Arabic Wikipedia (if you are hunting for space, you can remove the Tor description, frankly, everybody in the S&P audience should be familiar with it, and if not, there is a paper you can cite). 

All in all, I am uncomfortable recommending acceptance of this paper. It is interesting, timely, has tons of valuable insights, but without an answer to the concerns outlined above, I cannot be sure it is technically correct. A revision or a resubmission might be necessary to assuage these worries. (If the latter, WWW or PETS would be in my opinion better candidate than the other top security conferences, among which Oakland is the best choice for the topic at hand.)

===========================================================================
                           S&P 2020 Review #324B
---------------------------------------------------------------------------
Paper #324: Tor Users Contributing to Wikipedia: Just Like Everybody Else?
---------------------------------------------------------------------------

                      Overall merit: 4. Weak accept - While flawed, the
                                        paper has merit and we should
                                        consider accepting it.

              ===== Brief paper summary (2-3 sentences) =====

This paper introduces a new measurement study to determine how different Tor users' contributions to wikipedia are in comparison to non-Tor users.  The authors divide up non-Tor users into IP address users, First-time users, and Registered users; they find that Tor users' contributions are similar to IP address users and First-time users, despite being banned from contributing.

                           ===== Strengths =====

+ The paper was well-written and described clearly.

+ Novelty in the content of the measurement study; this has not been studied previously and provides interesting results.

+ The authors point to interesting areas of future work (how privacy enhancing technologies may be discriminated against by machine learning algorithms).

                          ===== Weaknesses =====

- The topic is very narrow, mostly because it is applied only to Wikipedia -- which is fine in itself, but how does this affect other sites/applications/systems that block Tor users?

              ===== Detailed comments for the author(s) =====

- Did you ever ask Wikipedia if they had any reason/evidence for blocking Tor users?

- Section VA: "Qualitative examination of our data found administrators commenting that editing from Tor was the reason for reverting, ..." -- this is interesting, do you have any metrics on how often administrators made comments like this?  

- As mentioned before, it's a fairly narrow study, and I would like to see some discussion on how it could (or could not) generalize or apply to other domains (outside of Wikipedia).

===========================================================================
                           S&P 2020 Review #324C
---------------------------------------------------------------------------
Paper #324: Tor Users Contributing to Wikipedia: Just Like Everybody Else?
---------------------------------------------------------------------------

                      Overall merit: 4. Weak accept - While flawed, the
                                        paper has merit and we should
                                        consider accepting it.

              ===== Brief paper summary (2-3 sentences) =====

This work seeks to understand if Tor users, as suspected, contribute lower quality content to Wikipedia than other populations (unregistered, first time, registered). The authors identify posts made by Tor users, despite their intended banning, and perform very detailed analysis across numerous metrics, ultimately arriving at the conclusion that Tor users that manage to evade the ban contribute similar quality content.

                           ===== Strengths =====

* Important, timely topic
* Incredibly detailed, rigorous evaluation
* Well written

                          ===== Weaknesses =====

* Survivorship bias?
* Dataset age (are these today's Tor users?)
* Evaluation is dense (subsection i); could stand from summaries and/or high level result callouts

              ===== Detailed comments for the author(s) =====

Thank you for your submission. I value this area of research, and appreciate the authors effort to understand if the entrenched dogma surrounding the use of PETs such as Tor is scientifically supported.

I enjoyed reading this work, especially the depth with which you explored the post quality from numerous potentially metrics. This is a good result which has the potential of changing how folks deal with Tor and other anonymity products.

I have several critiques, and although I recognize these issues may be inherent to your methodology and difficult to address, I think there are things you can change to improve the work given the constraints.

* Survivorship bias.
 ** By necessity given your methodology, you are looking at the edits that made it through the system. Editors make it through in one of two ways. 1) They got lucky and their randomly selected exit happen to not be banned (via the failures you outline), or 2) they repeatedly click "Give me a new circuit" until they got a non-banned IP. The issue is these populations are likely to have very different behaviors (as one went to great lengths to contribute). While the first case is seemingly random, if the # of unblocked IPs is low it could also train users "I can't edit Wikipedia" which inherently changes their behavior. We can't understand how these changes impact your study, but I argue these impediments are more likely to reduce low-quality content contributions from the Tor population. All of that said: You can't do anything about this besides address the issue upfront and in-depth, with discussion and rationale about why you think this bias doesn't negate the impact of you!
 r study.

* Dataset age
 ** I call this out as it's a weakness, but again it's an understandable one given your methodology. But I do wonder if you can do more here, such as make arguments using other datasets and studies that the behavior or Tor users or the overall population in 2019 is the same as 2013 (or some such). Say hey, this data is old because it's the only statistically significant thing we have, but this other study shows stuff hasn't really changed. Also, I wonder if theres any of your analysis you can run on the smaller dataset that would yield some intuition into the changes over time.

* Evaluation density
  ** Your evaluation is extensive and rigorous... but it's really dense. I think this is the first time I've seen a subsection i. You'd do yourself a service to try to break it up a bit more into top level sections, or at the very least include a summary table of the various metrics you evaluate, or for each subsection include a high level bolded summary takeaway. 

(An additional obvious comment is "Why didn't you do this for other sites" which I consider a non-issue, given the importance of Wikipedia, and the depth of the evaluation.)



========================================================================
===========================================================================
                                  Comment
Paper #324: Tor Users Contributing to Wikipedia: Just Like Everybody Else?
---------------------------------------------------------------------------
*** Revision Expectations ***

The PC appreciates the fact that the paper makes progress on an interesting and very relevant problem. However, there are enough concerns and limitations such that the reviewers were unanimous in deciding to offer the opportunity for a revision rather than  acceptance of the work in its current form. We encourage the authors to address the following items (as well as the other reviewer comments) in a revised version.

1. Give some analysis of post-2013 Wikipedia edits (on a smaller dataset), to understand whether Tor user behavior on Wikipedia appears to have changed or stayed similar to the behavior in the dataset you analyze.

2. Add an analysis that compares the fraction of edits from Tor and non-Tor users that are revisions.

3. Redo the qualitative coding to reach higher agreement.

4. If possible, measure what fraction of Tor-user edits were reverted specifically for coming from Tor, for example by counting how many revert comments included the word "Tor".

5. Justify the statistics used to analyze  topic proportions.  Why Pearson’s correlation and not Chi-squared?  Were multiple-testing corrections applied?

6. Discuss potential bias in the sample resulting from country-level differences of access to Wikipedia, as described in review #324A.



